Satisfiability Modulo Exponential Integer Arithmetic

SMT solvers use sophisticated techniques for polynomial (linear or non-linear) integer arithmetic. In contrast, non-polynomial integer arithmetic has mostly been neglected so far. However, in the context of program verification, polynomials are often insufficient to capture the behavior of the analyzed system without resorting to approximations. In the last years, incremental linearization has been applied successfully to satisfiability modulo real arithmetic with transcendental functions. We adapt this approach to an extension of polynomial integer arithmetic with exponential functions. Here, the key challenge is to compute suitable lemmas that eliminate the current model from the search space if it violates the semantics of exponentiation. An empirical evaluation of our implementation shows that our approach is highly effective in practice.

==> swine_CHC_Comp_22_LIA_Lin.csv <==
0,0
1,0
2,0
3,0
4,0
5,138
6,551
7,590
8,622
9,623
10,623
11,632
12,635
13,637
14,638
15,639
16,639
17,639
18,639
19,642
20,648
21,653
22,657
23,663
24,665
25,665
26,665
27,665
28,665
29,665
30,665
31,665
32,665
33,668
34,669
35,669
36,669
37,669
38,669
39,669
40,669
41,669
42,669
43,669
44,669
45,669
46,669
47,669
48,669
49,669
50,669
51,669
52,669
53,669
54,669
55,669
56,669
57,669
58,669
59,669
60,669
61,669
62,669
63,669
64,669
65,669
66,669
67,669
68,669
69,669
70,669
71,669
72,669
73,669
74,669
75,669
76,669
77,669
78,669
79,669
80,669
81,669
82,669
83,669
84,669
85,669
86,669
87,669
88,669
89,669
90,669
91,669
92,669
93,669
94,669
95,669
96,669
97,669
98,669
99,669


==> swine_CHC_Comp_23_LIA_Lin.csv <==
0,0
1,0
2,0
3,0
4,0
5,11
6,135
7,153
8,154
9,156
10,156
11,158
12,158
13,158
14,158
15,158
16,158
17,158
18,158
19,158
20,158
21,158
22,158
23,158
24,158
25,158
26,158
27,158
28,158
29,158
30,158
31,158
32,158
33,158
34,158
35,158
36,158
37,158
38,158
39,158
40,158
41,158
42,158
43,158
44,158
45,158
46,158
47,158
48,158
49,158
50,158
51,158
52,158
53,158
54,158
55,158
56,158
57,158
58,158
59,158
60,158
61,158
62,158
63,158
64,158
65,158
66,158
67,158
68,158
69,158
70,158
71,158
72,158
73,158
74,158
75,158
76,158
77,158
78,158
79,158
80,158
81,158
82,158
83,158
84,158
85,158
86,158
87,158
88,158
89,158
90,158
91,158
92,158
93,158
94,158
95,158
96,158
97,158
98,158
99,158


==> swine_TPDB_ITS_Complexity.csv <==
0,0
1,0
2,0
3,0
4,0
5,428
6,2093
7,2671
8,2860
9,2925
10,2952
11,2966
12,2983
13,2995
14,3000
15,3004
16,3008
17,3015
18,3019
19,3026
20,3028
21,3030
22,3031
23,3034
24,3036
25,3040
26,3042
27,3044
28,3049
29,3052
30,3053
31,3054
32,3054
33,3058
34,3060
35,3060
36,3060
37,3063
38,3064
39,3067
40,3067
41,3068
42,3068
43,3068
44,3070
45,3070
46,3070
47,3070
48,3070
49,3070
50,3070
51,3070
52,3070
53,3070
54,3070
55,3070
56,3071
57,3073
58,3074
59,3074
60,3074
61,3074
62,3074
63,3074
64,3074
65,3074
66,3074
67,3074
68,3075
69,3075
70,3075
71,3075
72,3076
73,3077
74,3078
75,3078
76,3078
77,3078
78,3078
79,3078
80,3078
81,3078
82,3079
83,3080
84,3080
85,3080
86,3080
87,3080
88,3080
89,3080
90,3082
91,3082
92,3082
93,3082
94,3082
95,3082
96,3082
97,3084
98,3086
99,3088


==> swine_TPDB_ITS_Termination.csv <==
0,0
1,0
2,0
3,0
4,0
5,207
6,613
7,649
8,651
9,654
10,654
11,654
12,654
13,654
14,654
15,654
16,654
17,654
18,654
19,654
20,654
21,654
22,654
23,654
24,654
25,654
26,654
27,654
28,654
29,654
30,654
31,654
32,654
33,654
34,654
35,654
36,654
37,654
38,654
39,654
40,654
41,654
42,654
43,654
44,654
45,654
46,654
47,654
48,654
49,654
50,654
51,654
52,654
53,654
54,654
55,654
56,654
57,654
58,654
59,654
60,654
61,654
62,654
63,654
64,654
65,654
66,654
67,654
68,654
69,654
70,654
71,654
72,654
73,654
74,654
75,654
76,654
77,654
78,654
79,654
80,654
81,654
82,654
83,654
84,654
85,654
86,654
87,654
88,654
89,654
90,654
91,654
92,654
93,654
94,654
95,654
96,654
97,654
98,654
99,654


==> swine_z3_CHC_Comp_22_LIA_Lin.csv <==
0,0
1,0
2,0
3,0
4,108
5,647
6,669
7,669
8,669
9,669
10,669
11,669
12,669
13,669
14,669
15,669
16,669
17,669
18,669
19,669
20,669
21,669
22,669
23,669
24,669
25,669
26,669
27,669
28,669
29,669
30,669
31,669
32,669
33,669
34,669
35,669
36,669
37,669
38,669
39,669
40,669
41,669
42,669
43,669
44,669
45,669
46,669
47,669
48,669
49,669
50,669
51,669
52,669
53,669
54,669
55,669
56,669
57,669
58,669
59,669
60,669
61,669
62,669
63,669
64,669
65,669
66,669
67,669
68,669
69,669
70,669
71,669
72,669
73,669
74,669
75,669
76,669
77,669
78,669
79,669
80,669
81,669
82,669
83,669
84,669
85,669
86,669
87,669
88,669
89,669
90,669
91,669
92,669
93,669
94,669
95,669
96,669
97,669
98,669
99,669


==> swine_z3_CHC_Comp_23_LIA_Lin.csv <==
0,0
1,0
2,0
3,0
4,43
5,145
6,157
7,157
8,158
9,158
10,158
11,158
12,158
13,158
14,158
15,158
16,158
17,158
18,158
19,158
20,158
21,158
22,158
23,158
24,158
25,158
26,158
27,158
28,158
29,158
30,158
31,158
32,158
33,158
34,158
35,158
36,158
37,158
38,158
39,158
40,158
41,158
42,158
43,158
44,158
45,158
46,158
47,158
48,158
49,158
50,158
51,158
52,158
53,158
54,158
55,158
56,158
57,158
58,158
59,158
60,158
61,158
62,158
63,158
64,158
65,158
66,158
67,158
68,158
69,158
70,158
71,158
72,158
73,158
74,158
75,158
76,158
77,158
78,158
79,158
80,158
81,158
82,158
83,158
84,158
85,158
86,158
87,158
88,158
89,158
90,158
91,158
92,158
93,158
94,158
95,158
96,158
97,158
98,158
99,158


==> swine_z3_TPDB_ITS_Complexity.csv <==
0,0
1,0
2,0
3,0
4,1359
5,3043
6,3103
7,3119
8,3123
9,3125
10,3129
11,3131
12,3133
13,3133
14,3133
15,3133
16,3133
17,3133
18,3133
19,3133
20,3133
21,3133
22,3134
23,3135
24,3135
25,3135
26,3135
27,3135
28,3135
29,3135
30,3135
31,3137
32,3138
33,3140
34,3142
35,3142
36,3142
37,3142
38,3142
39,3142
40,3142
41,3142
42,3142
43,3142
44,3143
45,3144
46,3144
47,3144
48,3144
49,3144
50,3144
51,3144
52,3144
53,3144
54,3144
55,3144
56,3144
57,3144
58,3144
59,3144
60,3144
61,3144
62,3144
63,3144
64,3144
65,3144
66,3144
67,3144
68,3144
69,3144
70,3144
71,3144
72,3144
73,3144
74,3144
75,3144
76,3144
77,3144
78,3144
79,3144
80,3144
81,3144
82,3144
83,3144
84,3144
85,3144
86,3144
87,3144
88,3144
89,3144
90,3144
91,3144
92,3144
93,3144
94,3144
95,3144
96,3144
97,3144
98,3144
99,3144


==> swine_z3_TPDB_ITS_Termination.csv <==
0,0
1,0
2,0
3,3
4,233
5,650
6,654
7,654
8,654
9,654
10,654
11,654
12,654
13,654
14,654
15,654
16,654
17,654
18,654
19,654
20,654
21,654
22,654
23,654
24,654
25,654
26,654
27,654
28,654
29,654
30,654
31,654
32,654
33,654
34,654
35,654
36,654
37,654
38,654
39,654
40,654
41,654
42,654
43,654
44,654
45,654
46,654
47,654
48,654
49,654
50,654
51,654
52,654
53,654
54,654
55,654
56,654
57,654
58,654
59,654
60,654
61,654
62,654
63,654
64,654
65,654
66,654
67,654
68,654
69,654
70,654
71,654
72,654
73,654
74,654
75,654
76,654
77,654
78,654
79,654
80,654
81,654
82,654
83,654
84,654
85,654
86,654
87,654
88,654
89,654
90,654
91,654
92,654
93,654
94,654
95,654
96,654
97,654
98,654
99,654

